Simulating the quasi-ballistic regime of a short Gamma-Ray Burst jet

This study extends the 3D magnetohydrodynamic (MHD) simulation of a jet emerging from a binary neutron star (BNS) merger presented in Pavan et al. (2023), in which an incipient jet was manually injected into the realistic environment imported from a previous general-relativistic MHD simulation of a merging BNS system. The jet evolution is followed up to almost 10 seconds without loss of resolution. Our results reveal that the jet faces challenges in penetrating the dense surroundings, leading to a barely successful outflow that exhibits structural asymmetries and low Lorentz factors. By the end of the extended simulation, 98% of the jet energy is converted to kinetic form and its angular structure is stabilized. The physical quantities inferred thus provide reliable inputs for afterglow emission calculations. This work demonstrates a method for simulating jets in 3D up to nearly ballistic regimes that is general and ready to be applied to any jet in a BNS merger context.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.


Authors should always double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


